Clouds accreting from the IGM are not able to feed the star formation of low-redshift disc galaxies

Galactic halos accrete material from the intergalactic medium (IGM) and part of this accretion is expected to be in the form of cool ($T\sim10^4$ K) gas. A signature of this process could reside in the detection of numerous clouds in the circumgalactic medium (CGM). However, whether this material is able to accrete onto the galaxies and feed their star formation or, instead, evaporates into the CGM hot phase (corona, $T\sim10^6$ K), is not yet understood. Here, we investigate the evolution of cool CGM clouds accreted from the IGM and falling through the hot corona of low-redshift disc galaxies, using 3D high-resolution hydrodynamical simulations. We include the effects of gravity due to the dark matter halo, isotropic thermal conduction, radiative cooling and an ionizing UV background. We explored different values of parameters such as the halo mass, coronal mass, initial cloud velocity and strength of the thermal conduction. We find that the clouds lose the vast majority of their mass at distances larger than half of the galaxy virial radius and are completely dissolved in the corona before reaching the central galaxy. Resolving the Field length with at least 5-7 cells is crucial to correctly capture the evolution of the infalling cool gas. Our results indicate that cool IGM accretion can not feed star formation in $z\sim0$ star-forming galaxies in halos with masses of $10^{11.9}\ M_{\odot}$ or above. This suggests that present-day massive star-forming galaxies can sustain their star formation only via the spontaneous or induced cooling of their hot corona.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
